Eliminating Servers in State Machine Replication

State Machine Replication (SMR) underpins many stateful systems, including distributed databases, coordination services, and metadata stores. Fundamentally, SMR requires state to be materialized from a durable total order of commands. Existing SMR systems rely on servers to materialize, locally store, and serve snapshots of state; while the durable total order either resides on the same servers, or on an external, disaggregated shared log. Unfortunately, servers act as brittle, expensive choke-points in such systems, causing service unavailability when they fail; incurring provisioning latency on cold starts; and red-lining when exposed to bad clients. In this paper, we propose Serverless SMR (S^2MR), where both the materialized state and the durable total order are stored on disaggregated storage; clients concurrently maintain a single copy of materialized state on external storage. Our key technical insight is that the shared log abstraction is useful not just for consistently ordering commands in SMR, but also for enabling distributed materialization, thus becoming the only interface for ac hieving SMR. We demonstrate S^2MR by developing AirDB, a transactional key-value store. In our evaluation, AirD B over S^2MR achieves higher availability than existing SMR-based systems like etcd over Raft: it is oblivious to server failures and bad client activity; and spins up 10x-45x faster from a cold start.

==> sections/figures/tikz_export/bad_client_read_only/etcd.csv <==
time,throughput,p99_latency
0.68,997.0,7.64
1.68,991.0,8.69
2.68,989.0,8.5
3.68,984.0,8.27
4.68,989.0,13.41
5.68,1000.0,12.85
6.68,977.0,7.43
7.68,1000.0,7.81
8.68,984.0,7.46
9.68,989.0,7.38
10.68,977.0,10.46
11.68,1000.0,7.18
12.68,984.0,8.53
13.68,989.0,6.91
14.68,977.0,6.5
15.68,1000.0,7.1
16.68,984.0,8.92
17.68,1000.0,10.09
18.68,989.0,9.35
19.68,977.0,8.07
20.68,1000.0,10.85
21.68,984.0,10.41
22.68,989.0,6.98
23.68,977.0,9.08
24.68,1000.0,5.89
25.68,984.0,11.54
26.68,1000.0,10.59
27.68,966.0,8.48
28.68,1000.0,8.91
29.68,984.0,12.56
30.68,1000.0,11.49
31.68,952.0,67.53
32.68,930.0,72.87
33.68,324.0,2313.79
34.68,102.0,2031.07
35.68,110.0,576.5
36.68,700.0,63.77
37.68,987.0,17.26
38.68,986.0,12.79
39.68,996.0,14.45
40.68,996.0,25.03
41.68,1000.0,16.33
42.68,972.0,14.69
43.68,986.0,15.61
44.68,720.0,254.94
45.68,978.0,14.28
46.68,978.0,50.68
47.68,938.0,71.3
48.68,978.0,46.93
49.68,998.0,18.75
50.68,1000.0,31.64
51.68,915.0,92.04
52.68,989.0,30.84
53.68,1000.0,25.16
54.68,959.0,87.05
55.68,976.0,57.89
56.68,1000.0,23.51
57.68,965.0,17.14
58.68,880.0,154.24
59.68,993.0,18.04
60.68,1000.0,15.62
61.68,965.0,12.6
62.68,937.0,81.2
63.68,999.0,12.08
64.68,952.0,20.67
65.68,1000.0,44.89
66.68,999.0,17.14
67.68,999.0,12.39
68.68,986.0,25.84
69.68,965.0,43.53
70.68,983.0,70.57
71.68,983.0,28.81
72.68,1000.0,11.14
73.68,1000.0,22.33
74.68,967.0,14.01
75.68,1000.0,24.14
76.68,983.0,14.25
77.68,1000.0,38.82
78.68,1000.0,15.49
79.68,877.0,131.73
80.68,983.0,18.17
81.68,1000.0,14.38
82.68,980.0,15.73
83.68,997.0,17.24
84.68,984.0,18.96
85.68,989.0,24.24
86.68,1000.0,18.94
87.68,977.0,9.79
88.68,988.0,92.53
89.68,951.0,38.31
90.68,988.0,16.07
91.68,977.0,17.07
92.68,1000.0,23.22
93.68,931.0,79.1
94.68,1000.0,15.22
95.68,955.0,63.64
96.68,980.0,27.95
97.68,925.0,95.24
98.68,998.0,30.58
99.68,980.0,17.89
100.68,983.0,15.03
101.68,990.0,64.98
102.68,948.0,66.11
103.68,924.0,108.74
104.68,1000.0,17.09
105.68,953.0,44.48
106.68,998.0,18.47
107.68,997.0,13.43
108.68,985.0,50.97
109.68,984.0,55.12
110.68,981.0,18.09
111.68,969.0,13.68
112.68,1000.0,24.77
113.68,1000.0,12.49
114.68,1000.0,36.39
115.68,950.0,14.26
116.68,982.0,61.3
117.68,1000.0,13.98
118.68,1000.0,18.1
119.68,983.0,17.55
120.68,967.0,11.68
121.68,992.0,47.61
122.68,1000.0,22.21
123.68,1000.0,29.37
124.68,954.0,11.06
125.68,995.0,39.17
126.68,1000.0,27.53
127.68,1000.0,17.9
128.68,954.0,54.71
129.68,981.0,9.65
130.68,1000.0,16.9
131.68,1000.0,13.25
132.68,954.0,31.44
133.68,1000.0,14.84
134.68,996.0,17.44
135.68,1000.0,30.48
136.68,958.0,18.06
137.68,992.0,15.6
138.68,1000.0,13.97
139.68,1000.0,22.14
140.68,1000.0,14.73
141.68,727.0,258.12
142.68,965.0,13.5
143.68,1000.0,21.37
144.68,992.0,12.8
145.68,1000.0,21.25
146.68,990.0,26.66
147.68,968.0,12.69
148.68,979.0,61.87
149.68,1000.0,15.53
150.68,1000.0,26.83
151.68,977.0,24.7
152.68,973.0,44.48
153.68,979.0,66.29
154.68,983.0,40.09
155.68,1000.0,18.26
156.68,964.0,16.93
157.68,1000.0,20.26
158.68,997.0,18.93
159.68,989.0,24.95
160.68,1000.0,19.28
161.68,964.0,23.55
162.68,997.0,17.17
163.68,989.0,24.34
164.68,917.0,120.32
165.68,994.0,46.43
166.68,987.0,15.9
167.68,999.0,21.28
168.68,908.0,91.36
169.68,977.0,12.94
170.68,1000.0,24.02
171.68,1000.0,15.78
172.68,972.0,35.73
173.68,978.0,22.78
174.68,969.0,82.64
175.68,992.0,23.07
176.68,1000.0,24.34
177.68,981.0,29.2
178.68,977.0,28.83
179.68,949.0,76.08


==> sections/figures/tikz_export/bad_client_read_only/slsmr.csv <==
time,throughput,p99_latency
0.6,950.0,16.22
1.6,950.0,48.54
2.6,950.0,12.61
3.6,950.0,14.12
4.6,960.0,14.05
5.6,940.0,15.19
6.6,960.0,15.36
7.6,940.0,13.31
8.6,950.0,13.14
9.6,950.0,14.74
10.6,950.0,20.75
11.6,950.0,14.04
12.6,950.0,12.57
13.6,940.0,13.21
14.6,950.0,15.93
15.6,950.0,39.12
16.6,950.0,13.17
17.6,950.0,14.17
18.6,940.0,13.93
19.6,950.0,14.36
20.6,950.0,16.97
21.6,940.0,14.11
22.6,950.0,39.98
23.6,950.0,15.85
24.6,950.0,14.12
25.6,958.0,14.19
26.6,950.0,13.5
27.6,950.0,13.98
28.6,950.0,14.41
29.6,950.0,22.2
30.6,950.0,19.0
31.6,960.0,25.08
32.6,950.0,394.55
33.6,950.0,452.61
34.6,956.0,266.26
35.6,944.0,392.49
36.6,950.0,96.42
37.6,958.0,19.57
38.6,951.0,17.97
39.6,949.0,427.95
40.6,960.0,377.8
41.6,949.0,501.48
42.6,951.0,21.55
43.6,954.0,423.31
44.6,956.0,18.31
45.6,955.0,20.12
46.6,955.0,17.35
47.6,950.0,388.41
48.6,960.0,415.89
49.6,950.0,46.52
50.6,950.0,381.46
51.6,950.0,19.87
52.6,960.0,21.69
53.6,952.0,22.15
54.6,960.0,361.19
55.6,953.0,406.87
56.6,950.0,278.08
57.6,950.0,412.84
58.6,960.0,22.51
59.6,940.0,18.66
60.6,950.0,17.24
61.6,950.0,18.82
62.6,953.0,20.85
63.6,957.0,413.26
64.6,943.0,440.55
65.6,959.0,26.37
66.6,957.0,360.52
67.6,950.0,17.23
68.6,950.0,17.87
69.6,950.0,16.34
70.6,950.0,18.67
71.6,957.0,390.46
72.6,950.0,428.41
73.6,960.0,24.58
74.6,940.0,376.35
75.6,960.0,43.58
76.6,940.0,16.61
77.6,965.0,18.71
78.6,950.0,17.91
79.6,950.0,19.01
80.6,950.0,423.06
81.6,956.0,298.71
82.6,954.0,19.47
83.6,950.0,423.67
84.6,960.0,17.49
85.6,950.0,18.36
86.6,950.0,18.21
87.6,950.0,17.89
88.6,948.0,417.54
89.6,940.0,235.66
90.6,952.0,18.29
91.6,950.0,386.6
92.6,950.0,16.67
93.6,950.0,18.9
94.6,952.0,17.81
95.6,948.0,17.74
96.6,960.0,416.67
97.6,950.0,456.97
98.6,950.0,18.4
99.6,950.0,373.05
100.6,950.0,186.09
101.6,950.0,20.78
102.6,960.0,20.99
103.6,948.0,19.21
104.6,952.0,22.81
105.6,950.0,410.24
106.6,950.0,378.57
107.6,950.0,18.38
108.6,960.0,370.64
109.6,950.0,17.54
110.6,942.0,20.25
111.6,958.0,20.08
112.6,952.0,21.87
113.6,950.0,419.42
114.6,960.0,380.73
115.6,960.0,17.86
116.6,940.0,407.72
117.6,960.0,18.61
118.6,950.0,18.52
119.6,940.0,17.02
120.6,950.0,20.57
121.6,960.0,20.11
122.6,940.0,450.53
123.6,960.0,24.62
124.6,940.0,429.62
125.6,950.0,170.4
126.6,960.0,22.05
127.6,956.0,17.2
128.6,950.0,22.13
129.6,950.0,18.67
130.6,950.0,373.47
131.6,950.0,118.12
132.6,957.0,375.84
133.6,950.0,133.72
134.6,950.0,18.78
135.6,960.0,16.94
136.6,950.0,19.52
137.6,950.0,16.06
138.6,955.0,393.93
139.6,950.0,453.31
140.6,955.0,19.22
141.6,950.0,416.7
142.6,950.0,17.65
143.6,955.0,17.09
144.6,955.0,17.69
145.6,950.0,24.25
146.6,960.0,418.69
147.6,950.0,465.46
148.6,957.0,91.67
149.6,950.0,391.42
150.6,954.0,17.54
151.6,956.0,18.34
152.6,958.0,17.84
153.6,950.0,20.2
154.6,949.0,20.07
155.6,961.0,389.49
156.6,940.0,410.01
157.6,960.0,381.56
158.6,949.0,290.9
159.6,950.0,17.47
160.6,960.0,17.01
161.6,950.0,22.63
162.6,950.0,17.58
163.6,950.0,319.07
164.6,950.0,432.38
165.6,957.0,17.27
166.6,953.0,401.03
167.6,954.0,43.93
168.6,950.0,20.14
169.6,950.0,19.11
170.6,950.0,16.74
171.6,950.0,23.57
172.6,950.0,417.17
173.6,960.0,226.93
174.6,950.0,415.54
175.6,950.0,53.09
176.6,950.0,21.6
177.6,950.0,20.05
178.6,950.0,29.64
179.6,954.0,19.01


==> sections/figures/tikz_export/bad_client_read_only/ssmr.csv <==
time,throughput,p99_latency
0.65,882.0,17.27
1.65,906.0,15.89
2.65,888.0,18.12
3.65,897.0,18.19
4.65,898.0,15.5
5.65,895.0,18.13
6.65,899.0,15.24
7.65,921.0,14.72
8.65,895.0,17.06
9.65,907.0,17.04
10.65,901.0,19.26
11.65,908.0,14.54
12.65,896.0,14.3
13.65,915.0,16.09
14.65,957.0,15.32
15.65,971.0,16.26
16.65,928.0,14.84
17.65,927.0,13.92
18.65,918.0,14.72
19.65,914.0,14.23
20.65,923.0,14.53
21.65,933.0,13.91
22.65,916.0,17.01
23.65,904.0,15.98
24.65,925.0,14.93
25.65,922.0,15.02
26.65,922.0,14.35
27.65,917.0,14.49
28.65,903.0,14.51
29.65,934.0,14.69
30.65,942.0,13.87
31.65,932.0,14.58
32.65,940.0,14.07
33.65,948.0,13.53
34.65,935.0,15.78
35.65,934.0,14.77
36.65,927.0,13.89
37.65,931.0,14.94
38.65,930.0,16.76
39.65,947.0,15.09
40.65,947.0,16.33
41.65,938.0,15.89
42.65,926.0,13.9
43.65,931.0,18.35
44.65,916.0,15.74
45.65,919.0,13.24
46.65,920.0,15.53
47.65,918.0,16.19
48.65,932.0,15.37
49.65,939.0,17.01
50.65,947.0,16.21
51.65,941.0,19.37
52.65,933.0,17.12
53.65,955.0,16.98
54.65,937.0,17.08
55.65,931.0,15.5
56.65,940.0,13.74
57.65,930.0,14.94
58.65,954.0,15.9
59.65,935.0,14.76
60.65,938.0,15.53
61.65,942.0,14.62
62.65,945.0,17.76
63.65,918.0,16.36
64.65,931.0,16.95
65.65,932.0,15.46
66.65,934.0,15.54
67.65,924.0,14.02
68.65,915.0,15.19
69.65,946.0,13.77
70.65,930.0,15.99
71.65,924.0,16.73
72.65,943.0,14.76
73.65,924.0,14.67
74.65,937.0,18.82
75.65,935.0,14.76
76.65,942.0,15.99
77.65,938.0,13.65
78.65,915.0,15.24
79.65,925.0,19.57
80.65,928.0,16.31
81.65,948.0,15.7
82.65,939.0,15.58
83.65,902.0,17.96
84.65,906.0,18.11
85.65,931.0,17.13
86.65,902.0,16.33
87.65,896.0,14.18
88.65,922.0,15.4
89.65,928.0,14.93
90.65,928.0,15.4
91.65,909.0,20.75
92.65,930.0,17.03
93.65,917.0,15.46
94.65,933.0,13.94
95.65,919.0,14.55
96.65,950.0,15.38
97.65,924.0,17.85
98.65,943.0,13.6
99.65,928.0,13.88
100.65,939.0,14.5
101.65,938.0,59.14
102.65,951.0,15.91
103.65,932.0,15.07
104.65,953.0,14.52
105.65,930.0,18.63
106.65,920.0,20.14
107.65,934.0,19.66
108.65,918.0,18.7
109.65,922.0,21.13
110.65,933.0,15.72
111.65,925.0,15.88
112.65,934.0,16.61
113.65,917.0,17.43
114.65,939.0,59.4
115.65,928.0,17.32
116.65,919.0,15.02
117.65,919.0,17.65
118.65,913.0,20.03
119.65,932.0,17.64
120.65,933.0,18.34
121.65,915.0,17.25
122.65,926.0,14.84
123.65,920.0,15.37
124.65,937.0,16.47
125.65,934.0,17.67
126.65,935.0,19.0
127.65,931.0,17.99
128.65,923.0,17.05
129.65,924.0,18.49
130.65,964.0,14.72
131.65,961.0,15.23
132.65,949.0,15.83
133.65,942.0,21.07
134.65,941.0,16.22
135.65,925.0,16.26
136.65,931.0,16.04
137.65,914.0,18.87
138.65,940.0,18.5
139.65,919.0,19.8
140.65,909.0,18.28
141.65,916.0,19.6
142.65,926.0,18.61
143.65,921.0,20.28
144.65,943.0,17.0
145.65,926.0,18.91
146.65,919.0,16.34
147.65,923.0,17.98
148.65,924.0,19.86
149.65,906.0,19.99
150.65,934.0,18.22
151.65,922.0,16.93
152.65,938.0,18.06
153.65,933.0,22.58
154.65,930.0,18.77
155.65,929.0,15.76
156.65,927.0,15.19
157.65,935.0,14.66
158.65,942.0,14.26
159.65,931.0,15.61
160.65,919.0,15.94
161.65,930.0,13.16
162.65,949.0,14.29
163.65,948.0,15.06
164.65,945.0,17.59
165.65,933.0,15.02
166.65,953.0,15.73
167.65,938.0,14.08
168.65,930.0,16.37
169.65,954.0,15.47
170.65,930.0,13.46
171.65,922.0,14.37
172.65,944.0,13.79
173.65,936.0,15.4
174.65,922.0,15.31
175.65,939.0,16.29
176.65,948.0,14.37
177.65,927.0,20.13
178.65,936.0,17.35
179.65,728.0,22.35


==> sections/figures/tikz_export/bad_client_update/etcd.csv <==
time,throughput,p99_latency
0.63,984.0,7.28
1.63,997.0,8.82
2.63,987.0,7.34
3.63,987.0,7.92
4.63,1000.0,9.74
5.63,976.0,7.66
6.63,987.0,7.17
7.63,1000.0,8.68
8.63,987.0,8.91
9.63,1000.0,7.03
10.63,976.0,10.04
11.63,987.0,8.71
12.63,987.0,7.27
13.63,1000.0,8.54
14.63,1000.0,7.01
15.63,963.0,7.94
16.63,987.0,6.09
17.63,1000.0,6.94
18.63,1000.0,7.92
19.63,963.0,9.01
20.63,987.0,8.66
21.63,1000.0,6.97
22.63,1000.0,7.86
23.63,963.0,8.77
24.63,987.0,6.75
25.63,1000.0,6.63
26.63,1000.0,11.82
27.63,1000.0,10.45
28.63,950.0,9.51
29.63,1000.0,14.21
30.63,640.0,205.1
31.63,419.0,250.3
32.63,426.0,236.39
33.63,452.0,188.79
34.63,439.0,198.53
35.63,395.0,185.43
36.63,409.0,218.67
37.63,406.0,278.82
38.63,452.0,213.39
39.63,433.0,252.52
40.63,464.0,137.59
41.63,452.0,222.55
42.63,488.0,127.96
43.63,432.0,158.7
44.63,460.0,170.29
45.63,371.0,203.35
46.63,418.0,153.36
47.63,478.0,117.34
48.63,411.0,389.32
49.63,513.0,106.12
50.63,407.0,502.54
51.63,175.0,760.36
52.63,499.0,159.0
53.63,447.0,133.28
54.63,502.0,136.37
55.63,490.0,115.23
56.63,518.0,105.21
57.63,463.0,175.66
58.63,438.0,136.92
59.63,460.0,139.38
60.63,499.0,180.97
61.63,407.0,203.9
62.63,444.0,130.21
63.63,237.0,612.4
64.63,435.0,185.06
65.63,488.0,186.3
66.63,469.0,166.84
67.63,495.0,114.65
68.63,449.0,163.33
69.63,524.0,119.14
70.63,458.0,132.55
71.63,500.0,156.5
72.63,484.0,102.89
73.63,511.0,114.6
74.63,517.0,122.14
75.63,485.0,124.1
76.63,471.0,128.32
77.63,487.0,133.92
78.63,484.0,113.65
79.63,487.0,151.12
80.63,462.0,119.74
81.63,472.0,137.16
82.63,419.0,385.73
83.63,490.0,123.78
84.63,492.0,116.78
85.63,431.0,303.11
86.63,494.0,196.41
87.63,452.0,1593.65
88.63,69.0,1456.12
89.63,286.0,144.48
90.63,435.0,223.0
91.63,424.0,215.67
92.63,448.0,241.35
93.63,514.0,136.14
94.63,294.0,509.39
95.63,471.0,206.19
96.63,462.0,137.12
97.63,397.0,247.38
98.63,439.0,231.49
99.63,481.0,128.27
100.63,464.0,125.54
101.63,355.0,1401.11
102.63,29.0,1138.75
103.63,425.0,140.78
104.63,486.0,128.02
105.63,408.0,193.39
106.63,428.0,166.08
107.63,407.0,170.43
108.63,445.0,158.4
109.63,440.0,171.07
110.63,364.0,246.17
111.63,458.0,151.61
112.63,462.0,159.62
113.63,485.0,180.18
114.63,462.0,179.42
115.63,492.0,107.04
116.63,512.0,168.77
117.63,437.0,189.48
118.63,414.0,362.29
119.63,507.0,154.75
120.63,467.0,136.89
121.63,473.0,144.4
122.63,452.0,164.75
123.63,452.0,183.95
124.63,424.0,164.76
125.63,174.0,1229.98
126.63,192.0,468.67
127.63,431.0,129.15
128.63,473.0,216.52
129.63,444.0,178.45
130.63,522.0,110.76
131.63,469.0,143.55
132.63,485.0,134.55
133.63,460.0,161.33
134.63,490.0,132.14
135.63,466.0,144.23
136.63,428.0,293.51
137.63,455.0,160.37
138.63,478.0,153.6
139.63,497.0,133.51
140.63,473.0,144.96
141.63,460.0,125.09
142.63,243.0,1442.19
143.63,85.0,307.13
144.63,500.0,143.11
145.63,428.0,180.05
146.63,507.0,174.72
147.63,489.0,130.05
148.63,440.0,336.34
149.63,257.0,572.04
150.63,506.0,176.83
151.63,442.0,201.04
152.63,499.0,119.48
153.63,398.0,221.8
154.63,444.0,171.45
155.63,461.0,154.94
156.63,526.0,126.07
157.63,449.0,158.26
158.63,494.0,226.21
159.63,392.0,237.94
160.63,468.0,164.78
161.63,419.0,226.9
162.63,271.0,512.43
163.63,188.0,367.32
164.63,138.0,540.48
165.63,257.0,278.15
166.63,244.0,262.06
167.63,416.0,319.83
168.63,292.0,360.18
169.63,322.0,364.27
170.63,328.0,274.02
171.63,360.0,446.4
172.63,337.0,219.13
173.63,379.0,198.38
174.63,412.0,197.45
175.63,403.0,245.63
176.63,490.0,131.79
177.63,419.0,226.88
178.63,454.0,154.66
179.63,453.0,112.04


==> sections/figures/tikz_export/bad_client_update/slsmr.csv <==
time,throughput,p99_latency
0.65,954.0,12.87
1.65,950.0,14.14
2.65,950.0,14.19
3.65,950.0,12.07
4.65,950.0,16.12
5.65,950.0,13.93
6.65,950.0,16.22
7.65,957.0,15.35
8.65,950.0,14.32
9.65,950.0,14.35
10.65,943.0,12.75
11.65,950.0,14.19
12.65,960.0,12.76
13.65,950.0,16.44
14.65,950.0,14.56
15.65,960.0,15.8
16.65,950.0,15.3
17.65,941.0,18.61
18.65,950.0,16.02
19.65,950.0,13.89
20.65,950.0,18.85
21.65,960.0,13.49
22.65,950.0,45.26
23.65,950.0,13.83
24.65,950.0,40.6
25.65,950.0,14.07
26.65,946.0,14.26
27.65,954.0,14.02
28.65,950.0,12.96
29.65,950.0,20.15
30.65,947.0,42.26
31.65,950.0,37.94
32.65,960.0,41.18
33.65,950.0,46.78
34.65,942.0,195.12
35.65,958.0,57.74
36.65,950.0,45.24
37.65,950.0,36.5
38.65,950.0,54.66
39.65,950.0,46.32
40.65,950.0,37.93
41.65,950.0,39.02
42.65,950.0,40.81
43.65,950.0,40.79
44.65,950.0,42.02
45.65,950.0,38.66
46.65,950.0,42.78
47.65,950.0,172.01
48.65,946.0,200.31
49.65,952.0,251.58
50.65,950.0,83.51
51.65,950.0,51.22
52.65,950.0,137.07
53.65,950.0,106.34
54.65,950.0,42.56
55.65,960.0,38.18
56.65,950.0,60.41
57.65,950.0,42.59
58.65,950.0,37.58
59.65,950.0,36.48
60.65,950.0,36.77
61.65,940.0,206.31
62.65,947.0,190.79
63.65,950.0,219.89
64.65,950.0,114.7
65.65,940.0,78.17
66.65,950.0,38.51
67.65,950.0,37.77
68.65,940.0,42.21
69.65,954.0,46.5
70.65,946.0,96.27
71.65,950.0,40.22
72.65,950.0,41.98
73.65,950.0,49.02
74.65,950.0,46.38
75.65,941.0,50.95
76.65,950.0,42.08
77.65,950.0,257.19
78.65,947.0,270.12
79.65,943.0,59.69
80.65,950.0,437.49
81.65,940.0,207.78
82.65,950.0,99.65
83.65,942.0,90.52
84.65,950.0,92.91
85.65,940.0,95.89
86.65,950.0,100.9
87.65,960.0,72.59
88.65,950.0,75.71
89.65,940.0,65.28
90.65,950.0,93.58
91.65,950.0,79.66
92.65,945.0,86.47
93.65,945.0,79.2
94.65,950.0,79.71
95.65,950.0,164.07
96.65,950.0,218.1
97.65,950.0,122.58
98.65,956.0,170.74
99.65,944.0,79.12
100.65,950.0,80.63
101.65,950.0,82.71
102.65,950.0,70.42
103.65,950.0,220.42
104.65,940.0,148.65
105.65,960.0,83.31
106.65,950.0,73.91
107.65,940.0,94.66
108.65,950.0,82.33
109.65,940.0,69.69
110.65,956.0,79.08
111.65,948.0,90.79
112.65,946.0,79.46
113.65,949.0,323.45
114.65,951.0,96.85
115.65,950.0,43.57
116.65,960.0,37.06
117.65,950.0,44.78
118.65,940.0,43.83
119.65,950.0,48.89
120.65,950.0,44.09
121.65,940.0,47.17
122.65,950.0,41.06
123.65,942.0,45.07
124.65,958.0,294.25
125.65,941.0,110.62
126.65,950.0,164.04
127.65,959.0,78.52
128.65,941.0,106.58
129.65,950.0,85.77
130.65,950.0,85.09
131.65,950.0,99.4
132.65,950.0,86.91
133.65,950.0,91.97
134.65,960.0,87.73
135.65,950.0,93.42
136.65,940.0,112.5
137.65,942.0,119.01
138.65,948.0,99.81
139.65,950.0,112.2
140.65,940.0,80.73
141.65,941.0,90.4
142.65,943.0,92.95
143.65,940.0,133.54
144.65,950.0,92.94
145.65,950.0,244.8
146.65,950.0,171.92
147.65,950.0,122.54
148.65,950.0,144.18
149.65,950.0,120.78
150.65,950.0,82.71
151.65,940.0,124.96
152.65,950.0,122.41
153.65,950.0,142.44
154.65,950.0,89.52
155.65,950.0,134.4
156.65,950.0,44.01
157.65,940.0,37.75
158.65,950.0,48.62
159.65,950.0,39.14
160.65,950.0,55.71
161.65,960.0,41.57
162.65,940.0,40.62
163.65,950.0,41.26
164.65,960.0,65.19
165.65,950.0,41.67
166.65,940.0,235.85
167.65,950.0,52.97
168.65,960.0,186.59
169.65,950.0,132.64
170.65,950.0,129.22
171.65,950.0,206.75
172.65,950.0,63.81
173.65,950.0,52.31
174.65,950.0,50.41
175.65,950.0,107.52
176.65,950.0,101.38
177.65,950.0,79.32
178.65,940.0,111.58
179.65,940.0,99.55
180.65,3.0,7.32


==> sections/figures/tikz_export/bad_client_update/ssmr.csv <==
time,throughput,p99_latency
0.45,962.0,13.47
1.45,967.0,12.93
2.45,971.0,13.8
3.45,951.0,12.35
4.45,960.0,14.24
5.45,985.0,11.43
6.45,984.0,12.4
7.45,979.0,13.66
8.45,1007.0,11.6
9.45,985.0,12.31
10.45,976.0,12.81
11.45,968.0,13.64
12.45,948.0,12.37
13.45,951.0,14.58
14.45,973.0,12.53
15.45,972.0,12.73
16.45,974.0,12.87
17.45,948.0,67.07
18.45,966.0,12.47
19.45,956.0,13.6
20.45,948.0,13.61
21.45,973.0,11.92
22.45,950.0,12.73
23.45,943.0,14.48
24.45,960.0,13.28
25.45,946.0,15.48
26.45,951.0,13.66
27.45,957.0,12.47
28.45,962.0,11.77
29.45,970.0,12.46
30.45,946.0,13.16
31.45,943.0,13.16
32.45,973.0,14.82
33.45,979.0,14.88
34.45,998.0,12.97
35.45,990.0,13.69
36.45,984.0,13.98
37.45,976.0,14.81
38.45,988.0,13.83
39.45,961.0,15.29
40.45,954.0,17.49
41.45,963.0,16.45
42.45,959.0,16.09
43.45,954.0,16.36
44.45,988.0,15.11
45.45,958.0,16.88
46.45,955.0,16.62
47.45,949.0,15.49
48.45,944.0,15.0
49.45,944.0,16.36
50.45,958.0,15.05
51.45,955.0,16.2
52.45,964.0,15.42
53.45,940.0,15.69
54.45,960.0,17.7
55.45,937.0,16.93
56.45,936.0,16.29
57.45,948.0,16.33
58.45,936.0,17.04
59.45,934.0,19.47
60.45,941.0,18.11
61.45,933.0,17.35
62.45,952.0,15.5
63.45,951.0,15.95
64.45,930.0,16.02
65.45,942.0,16.49
66.45,931.0,17.63
67.45,920.0,16.94
68.45,928.0,17.19
69.45,937.0,16.9
70.45,940.0,17.14
71.45,919.0,17.65
72.45,904.0,17.4
73.45,939.0,16.66
74.45,936.0,18.0
75.45,935.0,16.64
76.45,932.0,18.23
77.45,929.0,17.86
78.45,922.0,18.61
79.45,939.0,17.26
80.45,923.0,19.06
81.45,935.0,18.13
82.45,935.0,17.07
83.45,921.0,73.19
84.45,928.0,17.08
85.45,945.0,18.9
86.45,941.0,18.27
87.45,949.0,17.66
88.45,940.0,20.17
89.45,935.0,19.54
90.45,954.0,19.7
91.45,941.0,20.67
92.45,971.0,20.66
93.45,963.0,19.48
94.45,966.0,19.07
95.45,949.0,21.24
96.45,948.0,19.92
97.45,953.0,22.25
98.45,956.0,19.98
99.45,943.0,19.66
100.45,944.0,19.86
101.45,923.0,19.98
102.45,951.0,19.58
103.45,947.0,20.24
104.45,930.0,20.24
105.45,939.0,70.98
106.45,954.0,20.63
107.45,942.0,18.84
108.45,946.0,18.63
109.45,935.0,19.29
110.45,950.0,21.34
111.45,958.0,18.91
112.45,937.0,20.07
113.45,950.0,19.14
114.45,960.0,19.14
115.45,965.0,20.89
116.45,946.0,19.86
117.45,932.0,20.02
118.45,932.0,22.32
119.45,949.0,20.79
120.45,939.0,23.4
121.45,964.0,20.22
122.45,936.0,21.36
123.45,939.0,20.27
124.45,960.0,70.57
125.45,938.0,57.49
126.45,941.0,23.49
127.45,954.0,19.55
128.45,951.0,20.12
129.45,923.0,20.82
130.45,939.0,20.66
131.45,947.0,20.85
132.45,954.0,19.61
133.45,940.0,20.74
134.45,961.0,20.02
135.45,933.0,20.7
136.45,926.0,22.02
137.45,941.0,21.25
138.45,921.0,20.47
139.45,931.0,22.82
140.45,934.0,22.01
141.45,934.0,20.9
142.45,941.0,23.7
143.45,933.0,21.44
144.45,947.0,20.14
145.45,945.0,80.57
146.45,1034.0,13.72
147.45,956.0,60.75
148.45,1013.0,14.45
149.45,996.0,14.38
150.45,996.0,14.72
151.45,1005.0,15.27
152.45,1023.0,15.07
153.45,1016.0,13.99
154.45,985.0,15.0
155.45,1010.0,14.09
156.45,996.0,14.91
157.45,973.0,15.81
158.45,948.0,25.4
159.45,943.0,35.92
160.45,914.0,29.07
161.45,937.0,32.96
162.45,939.0,26.71
163.45,937.0,30.28
164.45,966.0,31.23
165.45,952.0,27.54
166.45,972.0,25.19
167.45,934.0,31.61
168.45,960.0,31.7
169.45,956.0,25.38
170.45,946.0,33.81
171.45,953.0,34.91
172.45,957.0,15.34
173.45,938.0,30.41
174.45,955.0,15.88
175.45,927.0,23.79
176.45,931.0,25.96
177.45,945.0,17.11
178.45,961.0,16.6
179.45,935.0,16.56


==> sections/figures/tikz_export/cold_start/cold_1m.csv <==
time,throughput,p99_latency
0.5,1293.0,113.81
1.5,6935.0,137.72
2.5,7018.0,138.45
3.5,8387.0,115.57
4.5,7756.0,154.33
5.5,7509.0,158.87
6.5,7831.0,151.02
7.5,8585.0,90.71
8.5,7328.0,164.79
9.5,9246.0,95.51
10.5,7927.0,137.52
11.5,9781.0,95.67
12.5,8520.0,164.49
13.5,9711.0,100.69
14.5,8813.0,132.68
15.5,10304.0,93.46
16.5,8572.0,199.1
17.5,9037.0,104.03
18.5,10721.0,88.76
19.5,8758.0,138.56
20.5,11316.0,83.66
21.5,11321.0,168.41
22.5,9586.0,107.63
23.5,12133.0,72.98
24.5,10230.0,96.08
25.5,11744.0,83.44
26.5,12750.0,65.89
27.5,10156.0,172.05
28.5,13083.0,74.67
29.5,14207.0,65.81
30.5,10930.0,150.02
31.5,14132.0,73.35
32.5,14554.0,62.12
33.5,12236.0,137.96
34.5,13959.0,76.09
35.5,15624.0,53.98
36.5,11820.0,142.17
37.5,11371.0,105.07
38.5,16049.0,66.31
39.5,16306.0,55.59
40.5,15466.0,79.73
41.5,14196.0,70.49
42.5,18087.0,53.52
43.5,19006.0,46.71
44.5,14718.0,99.43
45.5,18343.0,52.95
46.5,19163.0,55.2
47.5,20196.0,46.74
48.5,15041.0,89.67
49.5,19340.0,60.13
50.5,21131.0,47.11
51.5,21352.0,40.59
52.5,19509.0,103.71
53.5,15697.0,62.27
54.5,22680.0,40.66
55.5,23215.0,42.71
56.5,24092.0,43.68
57.5,17506.0,86.05
58.5,20664.0,49.01
59.5,23717.0,43.06
60.5,24087.0,38.41
61.5,25290.0,38.12
62.5,21017.0,97.26
63.5,20013.0,46.68
64.5,25994.0,36.09
65.5,24708.0,39.68
66.5,25696.0,39.76
67.5,27170.0,32.7
68.5,19011.0,53.86
69.5,25374.0,33.77
70.5,27732.0,31.64
71.5,28150.0,31.38
72.5,26868.0,33.56
73.5,28891.0,32.24
74.5,19277.0,76.11
75.5,30284.0,31.33
76.5,29516.0,30.32
77.5,28819.0,29.78
78.5,30604.0,28.49
79.5,29657.0,30.27
80.5,25285.0,52.69
81.5,27351.0,37.25
82.5,28505.0,28.64
83.5,30029.0,28.21
84.5,32137.0,30.16
85.5,30803.0,30.12
86.5,30429.0,28.81
87.5,25917.0,55.19
88.5,29611.0,32.3
89.5,32657.0,24.64
90.5,33297.0,25.37
91.5,31144.0,96.77
92.5,33291.0,25.39
93.5,32860.0,24.62
94.5,30510.0,45.31
95.5,28520.0,31.3
96.5,34773.0,24.01
97.5,33853.0,24.47
98.5,34374.0,24.58
99.5,34191.0,23.78
100.5,34156.0,25.88
101.5,34494.0,24.79
102.5,32893.0,48.92
103.5,28407.0,28.84
104.5,35723.0,23.4
105.5,35162.0,25.5
106.5,33395.0,24.69
107.5,33500.0,25.61
108.5,33668.0,24.18
109.5,36604.0,22.87
110.5,34195.0,27.02
111.5,27613.0,39.21
112.5,35463.0,24.61
113.5,32992.0,75.15
114.5,35419.0,23.67
115.5,35956.0,23.52
116.5,37050.0,22.05
117.5,36162.0,23.79
118.5,35739.0,24.17
119.5,36702.0,24.16
120.5,30500.0,52.65
121.5,35208.0,24.75
122.5,36197.0,20.8
123.5,37189.0,25.1
124.5,36630.0,21.77
125.5,37592.0,22.5
126.5,37441.0,22.2
127.5,37577.0,22.24
128.5,37754.0,21.82
129.5,28838.0,45.7
130.5,36134.0,24.88
131.5,37500.0,22.73
132.5,35911.0,76.65
133.5,39024.0,21.1
134.5,38712.0,20.88
135.5,38826.0,20.71
136.5,40167.0,19.79
137.5,39746.0,19.92
138.5,38934.0,20.49
139.5,30486.0,32.27
140.5,36440.0,22.28
141.5,37916.0,21.15
142.5,38373.0,20.3
143.5,38899.0,22.42
144.5,37847.0,22.41
145.5,41101.0,20.93
146.5,38874.0,20.47
147.5,38764.0,20.82
148.5,31500.0,40.96
149.5,37815.0,21.54
150.5,38527.0,21.57
151.5,40405.0,19.87
152.5,38736.0,22.11
153.5,39380.0,22.08
154.5,40240.0,22.07
155.5,39165.0,20.66
156.5,38101.0,23.35
157.5,38264.0,19.89
158.5,35176.0,30.52
159.5,35404.0,23.97
160.5,39228.0,21.67
161.5,39896.0,19.94
162.5,39502.0,20.1
163.5,36686.0,21.43
164.5,39427.0,21.15
165.5,38481.0,21.96
166.5,39243.0,21.58
167.5,40229.0,19.68
168.5,30786.0,51.87
169.5,38044.0,21.21
170.5,39610.0,20.8
171.5,38511.0,22.29
172.5,38507.0,21.66
173.5,39004.0,20.23
174.5,40575.0,20.64
175.5,39792.0,20.28
176.5,40000.0,21.2
177.5,40478.0,19.72
178.5,39368.0,36.97
179.5,33220.0,24.56
180.5,40179.0,22.04
181.5,40542.0,20.35
182.5,39819.0,21.46
183.5,38983.0,22.86
184.5,40099.0,20.17
185.5,42181.0,19.56
186.5,40940.0,20.2
187.5,40937.0,19.25
188.5,40000.0,19.01
189.5,33993.0,34.88
190.5,35965.0,23.46
191.5,40000.0,21.96
192.5,39380.0,21.76
193.5,39000.0,21.44
194.5,39430.0,21.6
195.5,39076.0,21.02
196.5,39227.0,19.3
197.5,38853.0,20.14
198.5,39619.0,21.53
199.5,33683.0,35.31
200.5,39791.0,21.88
201.5,39827.0,20.08
202.5,38932.0,21.72
203.5,40126.0,19.78
204.5,39163.0,20.74
205.5,40147.0,19.67
206.5,40387.0,19.87
207.5,39420.0,20.12
208.5,39015.0,19.95
209.5,39027.0,20.53
210.5,33898.0,26.25
211.5,35787.0,24.31
212.5,41454.0,22.31
213.5,39494.0,21.72
214.5,39949.0,21.27
215.5,41390.0,20.65
216.5,40649.0,21.58
217.5,40595.0,19.48
218.5,39450.0,22.01
219.5,40114.0,21.17
220.5,40078.0,22.86
221.5,36294.0,29.06
222.5,36562.0,25.36
223.5,40592.0,21.44
224.5,35147.0,19.74
225.5,41051.0,20.71
226.5,39935.0,22.09
227.5,41443.0,19.95
228.5,40936.0,21.0
229.5,41673.0,20.58
230.5,42210.0,19.79
231.5,31482.0,28.6
232.5,39357.0,23.12
233.5,38887.0,19.97
234.5,40995.0,20.44
235.5,40351.0,21.38
236.5,39531.0,20.22
237.5,39435.0,20.66
238.5,38951.0,22.09
239.5,40054.0,20.81
240.5,40920.0,19.49
241.5,39681.0,20.56
242.5,35460.0,45.89
243.5,37738.0,24.67
244.5,41352.0,20.51
245.5,39681.0,20.03
246.5,39491.0,21.46
247.5,38297.0,22.52
248.5,41288.0,19.37
249.5,38540.0,20.51
250.5,38960.0,20.93
251.5,39627.0,21.37
252.5,39599.0,19.79
253.5,40123.0,21.06
254.5,29500.0,31.6
255.5,37476.0,22.94
256.5,39764.0,21.26
257.5,39194.0,22.93
258.5,40742.0,19.94
259.5,40040.0,22.72
260.5,40410.0,21.46
261.5,39995.0,19.65
262.5,38656.0,22.64
263.5,39575.0,20.89
264.5,38985.0,21.68
265.5,34945.0,39.12
266.5,28490.0,29.13
267.5,40361.0,20.35
268.5,41468.0,20.02
269.5,41342.0,19.0
270.5,39316.0,20.63
271.5,39137.0,22.15
272.5,39438.0,20.26
273.5,39945.0,20.6
274.5,39403.0,22.17
275.5,33298.0,26.85
276.5,36735.0,25.1
277.5,43144.0,18.92
278.5,40216.0,20.35
279.5,39293.0,22.6
280.5,40482.0,19.6
281.5,40368.0,21.65
282.5,39500.0,20.46
283.5,41985.0,18.67
284.5,39966.0,19.92
285.5,41470.0,20.63
286.5,39556.0,20.62
287.5,32742.0,27.27
288.5,42346.0,19.83
289.5,41000.0,19.26
290.5,41898.0,19.67
291.5,40097.0,18.2
292.5,40454.0,20.64
293.5,39791.0,22.24
294.5,41671.0,21.0
295.5,41553.0,21.01
296.5,40660.0,21.13
297.5,40922.0,19.65
298.5,2120.0,17.76


==> sections/figures/tikz_export/cold_start/cold_5m.csv <==
time,throughput,p99_latency
0.5,2025.0,122.75
1.5,6903.0,137.05
2.5,8821.0,113.35
3.5,7384.0,145.05
4.5,9913.0,100.33
5.5,8284.0,144.36
6.5,9847.0,114.71
7.5,10294.0,111.84
8.5,8106.0,126.82
9.5,10358.0,134.1
10.5,8280.0,128.07
11.5,11568.0,87.07
12.5,10408.0,85.1
13.5,7430.0,162.59
14.5,10640.0,89.15
15.5,11445.0,101.35
16.5,9105.0,131.19
17.5,9762.0,198.15
18.5,10619.0,78.2
19.5,11718.0,83.6
20.5,7629.0,163.22
21.5,11608.0,77.45
22.5,11773.0,82.47
23.5,10073.0,116.38
24.5,8230.0,118.83
25.5,12060.0,85.87
26.5,11526.0,81.27
27.5,11636.0,164.4
28.5,7789.0,144.33
29.5,11507.0,74.03
30.5,11836.0,87.09
31.5,12001.0,87.65
32.5,7906.0,179.65
33.5,11529.0,84.99
34.5,11877.0,82.02
35.5,9564.0,183.82
36.5,10337.0,142.64
37.5,7243.0,111.29
38.5,11656.0,97.12
39.5,12027.0,75.3
40.5,12100.0,79.63
41.5,11888.0,75.2
42.5,6519.0,159.49
43.5,11358.0,82.15
44.5,12427.0,81.35
45.5,12191.0,79.63
46.5,12284.0,76.73
47.5,8943.0,132.99
48.5,9636.0,139.37
49.5,12417.0,86.57
50.5,12736.0,70.53
51.5,13384.0,66.36
52.5,13084.0,67.05
53.5,7352.0,157.44
54.5,11033.0,96.0
55.5,12966.0,70.27
56.5,12692.0,74.07
57.5,13370.0,83.02
58.5,12901.0,81.52
59.5,8316.0,151.76
60.5,9709.0,106.51
61.5,13244.0,78.05
62.5,13594.0,80.44
63.5,13459.0,65.44
64.5,12936.0,68.23
65.5,11712.0,176.33
66.5,7461.0,179.11
67.5,11756.0,100.01
68.5,12670.0,84.5
69.5,12125.0,84.12
70.5,12856.0,68.06
71.5,13090.0,70.88
72.5,7150.0,186.92
73.5,11080.0,103.47
74.5,12354.0,75.56
75.5,12099.0,93.1
76.5,13420.0,73.43
77.5,12684.0,80.29
78.5,10860.0,125.83
79.5,6854.0,117.52
80.5,11673.0,89.33
81.5,12541.0,77.86
82.5,13451.0,70.17
83.5,13038.0,69.35
84.5,12825.0,76.73
85.5,9398.0,164.77
86.5,8593.0,98.56
87.5,12568.0,95.06
88.5,12860.0,76.92
89.5,13082.0,65.15
90.5,13230.0,72.37
91.5,13392.0,76.48
92.5,7846.0,181.46
93.5,10388.0,106.1
94.5,12157.0,80.96
95.5,13576.0,88.35
96.5,12829.0,75.07
97.5,12393.0,80.62
98.5,12262.0,181.98
99.5,8082.0,110.36
100.5,12380.0,78.89
101.5,12261.0,75.72
102.5,12982.0,73.14
103.5,13233.0,74.9
104.5,12801.0,79.71
105.5,8184.0,157.91
106.5,9794.0,106.21
107.5,12108.0,79.77
108.5,12682.0,89.36
109.5,13224.0,78.79
110.5,13068.0,69.63
111.5,12807.0,72.2
112.5,7188.0,169.62
113.5,10651.0,114.69
114.5,12154.0,81.1
115.5,13156.0,75.83
116.5,12910.0,71.4
117.5,13733.0,81.22
118.5,11546.0,131.73
119.5,7843.0,115.36
120.5,10989.0,89.6
121.5,12379.0,88.08
122.5,12590.0,87.16
123.5,12804.0,83.58
124.5,13199.0,70.22
125.5,12361.0,143.68
126.5,7067.0,133.42
127.5,10816.0,91.36
128.5,12305.0,80.27
129.5,13174.0,74.03
130.5,13543.0,64.19
131.5,13453.0,64.05
132.5,13230.0,117.1
133.5,6623.0,127.66
134.5,12208.0,79.12
135.5,13202.0,74.41
136.5,13174.0,80.46
137.5,12913.0,73.56
138.5,13638.0,66.11
139.5,9914.0,165.87
140.5,8482.0,98.85
141.5,12545.0,79.82
142.5,13260.0,69.05
143.5,13100.0,76.12
144.5,13007.0,75.67
145.5,12951.0,74.36
146.5,9768.0,138.72
147.5,8952.0,100.05
148.5,12798.0,82.82
149.5,12748.0,73.98
150.5,13189.0,69.39
151.5,13903.0,71.12
152.5,12975.0,80.94
153.5,8390.0,175.8
154.5,11083.0,102.05
155.5,13534.0,73.39
156.5,13343.0,83.98
157.5,13273.0,70.79
158.5,13240.0,71.76
159.5,10223.0,199.14
160.5,7928.0,124.66
161.5,12988.0,71.83
162.5,13355.0,90.0
163.5,13163.0,79.58
164.5,12729.0,75.58
165.5,13068.0,74.12
166.5,8874.0,176.2
167.5,9701.0,97.71
168.5,13515.0,81.35
169.5,13146.0,76.18
170.5,12951.0,78.54
171.5,13804.0,66.14
172.5,13547.0,73.62
173.5,8423.0,104.99
174.5,8395.0,107.58
175.5,12310.0,77.58
176.5,13075.0,82.8
177.5,13662.0,72.08
178.5,13371.0,70.63
179.5,13719.0,69.85
180.5,12636.0,169.39
181.5,6900.0,127.89
182.5,11653.0,106.23
183.5,13793.0,69.16
184.5,12930.0,85.84
185.5,13144.0,81.45
186.5,13032.0,97.2
187.5,10547.0,243.5
188.5,8157.0,109.24
189.5,12323.0,84.93
190.5,12999.0,77.09
191.5,13326.0,67.48
192.5,13218.0,76.29
193.5,13116.0,80.78
194.5,8795.0,237.53
195.5,8189.0,113.93
196.5,12180.0,83.75
197.5,13156.0,66.86
198.5,13352.0,73.6
199.5,13161.0,71.55
200.5,13150.0,71.51
201.5,10699.0,193.34
202.5,7874.0,113.56
203.5,12623.0,88.61
204.5,13359.0,69.59
205.5,13182.0,73.91
206.5,12870.0,80.73
207.5,12948.0,71.74
208.5,10841.0,140.78
209.5,7404.0,130.74
210.5,11414.0,90.64
211.5,12896.0,66.93
212.5,13478.0,71.73
213.5,12965.0,83.37
214.5,12957.0,78.98
215.5,12831.0,164.66
216.5,6272.0,151.31
217.5,11162.0,110.58
218.5,12722.0,93.54
219.5,12440.0,86.32
220.5,13034.0,78.91
221.5,13895.0,77.98
222.5,11051.0,202.74
223.5,7395.0,115.29
224.5,12083.0,76.62
225.5,12802.0,74.15
226.5,12878.0,86.6
227.5,13558.0,72.22
228.5,13556.0,65.74
229.5,10994.0,186.94
230.5,7449.0,152.63
231.5,11235.0,89.3
232.5,13265.0,81.58
233.5,13445.0,79.52
234.5,13024.0,84.53
235.5,13162.0,74.22
236.5,10735.0,190.16
237.5,7592.0,130.17
238.5,12002.0,82.36
239.5,13505.0,77.85
240.5,13063.0,71.1
241.5,14004.0,73.6
242.5,13446.0,79.42
243.5,10306.0,224.46
244.5,7903.0,107.53
245.5,12709.0,73.7
246.5,13137.0,92.89
247.5,13351.0,77.18
248.5,13183.0,77.69
249.5,12945.0,73.8
250.5,11123.0,191.67
251.5,7251.0,129.47
252.5,10462.0,130.69
253.5,11952.0,78.12
254.5,13567.0,79.52
255.5,12345.0,82.11
256.5,13249.0,72.28
257.5,12651.0,73.1
258.5,9123.0,215.87
259.5,8376.0,95.86
260.5,12165.0,84.23
261.5,13125.0,79.73
262.5,12556.0,74.09
263.5,13016.0,70.87
264.5,13222.0,71.21
265.5,9993.0,162.95
266.5,6877.0,132.45
267.5,12764.0,75.17
268.5,13231.0,73.72
269.5,13091.0,70.37
270.5,13219.0,80.06
271.5,13507.0,69.97
272.5,9728.0,211.37
273.5,7870.0,120.36
274.5,12195.0,84.94
275.5,12641.0,72.61
276.5,12863.0,76.02
277.5,13654.0,72.78
278.5,13263.0,82.72
279.5,10633.0,221.0
280.5,8090.0,120.3
281.5,11866.0,94.81
282.5,13658.0,72.1
283.5,13264.0,65.76
284.5,13496.0,66.51
285.5,12812.0,75.14
286.5,12376.0,179.56
287.5,6682.0,138.32
288.5,11203.0,100.56
289.5,12588.0,87.6
290.5,13181.0,75.72
291.5,13436.0,72.5
292.5,12339.0,76.55
293.5,10898.0,239.85
294.5,2322.0,156.89


==> sections/figures/tikz_export/etcd_availability/etcd_availability_timeseries.csv <==
time_s,throughput_ops_s,p99_latency_ms
0.0,968.0,15.4603
1.0,980.0,21.7921
2.0,980.0,16.8192
3.0,960.0,18.251
4.0,980.0,18.4619
5.0,960.0,18.9823
6.0,980.0,17.4923
7.0,960.0,17.8354
8.0,980.0,18.5696
9.0,980.0,18.3972
10.0,960.0,16.762
11.0,980.0,15.3927
12.0,960.0,15.9371
13.0,980.0,19.2867
14.0,960.0,20.735
15.0,980.0,21.3108
16.0,980.0,17.8864
17.0,960.0,16.7007
18.0,980.0,17.8506
19.0,980.0,21.5515
20.0,960.0,16.9912
21.0,980.0,14.904
22.0,980.0,16.9897
23.0,960.0,14.4271
24.0,980.0,18.3233
25.0,980.0,20.2669
26.0,960.0,14.9527
27.0,980.0,12.7713
28.0,980.0,20.9709
29.0,960.0,19.1643
30.0,720.0,1385.0758
31.0,0.0,
32.0,960.0,16.2713
33.0,980.0,10.9639
34.0,960.0,12.7369
35.0,965.0,12.5876
36.0,975.0,13.1788
37.0,960.0,15.3942
38.0,980.0,11.5099
39.0,960.0,17.2608
40.0,980.0,14.1096
41.0,979.0,13.9766
42.0,961.0,15.708
43.0,980.0,17.4216
44.0,960.0,16.0725
45.0,980.0,16.6776
46.0,960.0,15.1991
47.0,980.0,18.1893
48.0,960.0,17.2038
49.0,980.0,18.485
50.0,980.0,15.389
51.0,960.0,11.0481
52.0,980.0,11.117
53.0,960.0,15.9973
54.0,980.0,12.6802
55.0,960.0,15.8984
56.0,980.0,18.9677
57.0,960.0,12.6455
58.0,980.0,13.9052
59.0,960.0,11.1565
60.0,980.0,17.2065
61.0,760.0,1418.1969
62.0,0.0,
63.0,880.0,12.2572
64.0,960.0,14.3564
65.0,980.0,17.0266
66.0,960.0,12.8676
67.0,960.0,15.3342
68.0,980.0,14.3071
69.0,960.0,15.3699
70.0,960.0,16.6555
71.0,980.0,13.2553
72.0,960.0,16.7498
73.0,980.0,12.0758
74.0,960.0,18.5878
75.0,980.0,18.4104
76.0,960.0,14.9932
77.0,980.0,15.0786
78.0,960.0,12.2879
79.0,980.0,18.28
80.0,980.0,16.9181
81.0,960.0,8.4344
82.0,980.0,20.4263
83.0,960.0,13.192
84.0,980.0,14.2405
85.0,980.0,9.1743
86.0,960.0,11.6781
87.0,980.0,12.2743
88.0,960.0,14.1826
89.0,980.0,14.2986
90.0,960.0,18.0548
91.0,980.0,15.1499
92.0,960.0,16.3246
93.0,140.0,1267.2064
94.0,0,0
95.0,0,0
96.0,0,0
97.0,0,0
98.0,0,0
99.0,0,0
100.0,0,0
101.0,0,0
102.0,0,0
103.0,0,0
104.0,0,0
105.0,0,0
106.0,0,0
107.0,0,0
108.0,0,0
109.0,0,0
110.0,0,0
111.0,0,0
112.0,0,0
113.0,0,0
114.0,0,0
115.0,0,0
116.0,0,0
117.0,0,0
118.0,0,0
119.0,0,0
120.0,0,0
121.0,0,0
122.0,0,0
123.0,0,0
124.0,0,0
125.0,0,0
126.0,0,0
127.0,0,0
128.0,0,0
129.0,0,0
130.0,0,0
131.0,0,0
132.0,0,0
133.0,0,0
134.0,0,0
135.0,0,0
136.0,0,0
137.0,0,0
138.0,0,0
139.0,0,0
140.0,0,0
141.0,0,0
142.0,0,0
143.0,0,0
144.0,0,0
145.0,0,0
146.0,0,0
147.0,0,0
148.0,0,0
149.0,0,0
150.0,0,0
151.0,0,0
152.0,0,0
153.0,0,0
154.0,0,0
155.0,0,0
156.0,0,0
157.0,0,0
158.0,0,0
159.0,0,0
160.0,0,0
161.0,0,0
162.0,0,0
163.0,0,0
164.0,0,0
165.0,0,0
166.0,0,0
167.0,0,0
168.0,0,0
169.0,0,0
170.0,0,0
171.0,0,0
172.0,0,0
173.0,0,0
174.0,0,0
175.0,0,0
176.0,0,0
177.0,0,0
178.0,0,0
179.0,0,0


==> sections/figures/tikz_export/load/azure.csv <==
thpt,thpt_err,lat,lat_err
1201.2,17.09,41.25,2.57
2219.76,326.56,36.52,1.92
3477.07,22.32,39.5,0.96
4420.05,81.92,46.11,7.94
5275.1,35.66,44.74,2.7
5498.47,1036.62,46.54,3.09
6855.32,32.76,50.03,2.17
7373.73,128.53,54.86,3.25
7950.7,79.77,59.44,3.33
8354.88,58.51,59.01,1.75
11724.53,34.34,92.19,4.39
12646.44,137.75,118.76,2.9
12594.99,142.15,157.57,4.47
12265.59,353.42,215.3,16.54


==> sections/figures/tikz_export/load/etcd.csv <==
thpt,thpt_err,lat,lat_err
769.74,25.04,98.18,10.7
1348.84,65.62,105.97,8.07
1495.25,47.13,188.44,12.08
1689.05,80.64,212.6,21.91
1857.08,150.6,253.57,19.43
1988.76,42.12,279.31,11.44
1850.65,387.87,582.62,365.18
2122.02,117.61,521.19,297.8
2331.75,84.02,465.05,64.0
2271.68,121.05,539.96,93.65
2357.57,348.33,812.96,283.7
2792.31,76.07,772.32,90.19
2509.97,151.3,1347.46,44.73
2698.57,182.26,1290.44,35.92
2658.09,384.5,1335.71,159.53
2884.34,119.16,1485.58,184.16


==> sections/figures/tikz_export/load/redis.csv <==
thpt,thpt_err,lat,lat_err
2822.89,22.62,28.16,0.94
12589.7,202.23,33.5,0.88
18190.94,436.76,44.65,0.67
19908.62,412.7,80.11,10.77
18633.49,191.33,114.9,12.96
18284.51,1007.31,138.22,2.0
17657.14,1810.38,173.42,1.94
18604.39,275.05,224.8,8.53
18172.16,170.62,288.62,7.29
18497.77,427.05,364.63,9.94
18288.23,63.67,464.69,18.81
17269.53,1936.25,573.54,9.15


==> sections/figures/tikz_export/load/slsmr.csv <==
thpt,thpt_err,lat,lat_err
1031.9,48.72,53.47,2.76
2058.32,127.81,52.68,0.78
3019.86,156.86,52.44,1.29
3839.06,188.01,52.79,2.69
4549.83,230.08,55.5,3.42
5623.35,672.6,60.53,8.72
5989.82,1139.95,70.8,24.18
7423.53,133.02,58.31,0.64
7927.82,342.62,61.55,3.03
8256.27,250.68,64.91,0.82
10671.11,1842.8,132.38,18.98
10014.94,1888.14,250.44,39.48
9630.88,,472.38,
9722.67,494.77,673.17,40.85


==> sections/figures/tikz_export/slsmr_availability/slsmr_availability_timeseries.csv <==
time_s,throughput_ops_s,p99_latency_ms
0.0,899,20.7932
1.0,910,15.5667
2.0,906,15.5947
3.0,904,19.1053
4.0,906,14.0776
5.0,889,18.1834
6.0,901,15.835
7.0,897,17.9279
8.0,901,26.504
9.0,895,19.6811
10.0,904,16.5002
11.0,894,17.7421
12.0,889,18.442
13.0,905,17.6061
14.0,889,20.9764
15.0,901,28.935
16.0,888,17.6414
17.0,897,18.3288
18.0,890,20.0511
19.0,901,22.526
20.0,893,14.822
21.0,906,17.5991
22.0,900,15.717
23.0,895,17.1489
24.0,902,17.7227
25.0,894,20.3588
26.0,902,15.604
27.0,889,15.0954
28.0,909,18.1626
29.0,902,19.0843
30.0,902,307.6902
31.0,896,17.1967
32.0,899,18.3998
33.0,898,15.5109
34.0,888,15.9808
35.0,894,14.9968
36.0,885,15.8764
37.0,885,17.7378
38.0,899,15.1944
39.0,901,14.044
40.0,911,16.8359
41.0,893,20.8498
42.0,892,20.5588
43.0,883,19.248
44.0,902,18.0329
45.0,886,20.4741
46.0,899,44.2387
47.0,903,42.5809
48.0,897,47.623
49.0,897,24.0564
50.0,906,44.6368
51.0,891,21.2913
52.0,899,23.3132
53.0,901,17.255
54.0,899,20.237
55.0,906,27.6972
56.0,910,17.9719
57.0,914,18.142
58.0,899,15.5233
59.0,903,20.0022
60.0,901,21.203
61.0,893,213.5733
62.0,895,44.1965
63.0,900,15.0411
64.0,900,15.9226
65.0,903,17.1462
66.0,891,19.409
67.0,892,18.4191
68.0,907,20.6789
69.0,898,18.5423
70.0,909,19.9996
71.0,901,19.83
72.0,899,12.9016
73.0,907,16.5159
74.0,905,19.352
75.0,887,23.798
76.0,894,19.6902
77.0,898,21.2962
78.0,888,22.4464
79.0,892,19.4872
80.0,899,19.4816
81.0,892,13.7146
82.0,894,18.2697
83.0,892,20.2871
84.0,897,21.4085
85.0,896,20.4406
86.0,904,17.6719
87.0,897,13.0265
88.0,890,21.5778
89.0,889,20.6863
90.0,899,18.7779
91.0,898,14.6502
92.0,894,21.6346
93.0,906,58.4681
94.0,898,18.794
95.0,906,16.7275
96.0,896,17.0706
97.0,906,20.1489
98.0,890,18.4494
99.0,900,19.2157
100.0,902,16.6903
101.0,892,18.8364
102.0,912,21.8503
103.0,902,15.7501
104.0,902,19.7236
105.0,903,15.6437
106.0,893,19.2238
107.0,898,17.6427
108.0,900,13.3031
109.0,895,19.4903
110.0,900,18.866
111.0,902,15.881
112.0,903,21.8184
113.0,906,16.5449
114.0,897,20.8242
115.0,905,22.5274
116.0,900,20.8589
117.0,901,19.725
118.0,905,20.8041
119.0,894,20.8944
120.0,890,26.4817
121.0,904,19.1338
122.0,896,20.8926
123.0,896,22.3155
124.0,899,178.5266
125.0,891,23.0792
126.0,907,22.1056
127.0,903,15.8399
128.0,901,15.956
129.0,894,14.657
130.0,895,18.3858
131.0,903,19.2821
132.0,894,24.6383
133.0,895,19.2877
134.0,894,21.8447
135.0,904,19.3004
136.0,893,15.0463
137.0,900,16.535
138.0,893,22.1397
139.0,903,13.9057
140.0,902,21.3849
141.0,890,22.7578
142.0,900,13.481
143.0,908,15.3694
144.0,893,12.211
145.0,903,16.7792
146.0,905,17.1362
147.0,892,18.2575
148.0,890,13.3623
149.0,894,18.2562
150.0,911,21.54
151.0,896,18.5719
152.0,895,19.0154
153.0,901,24.275
154.0,901,16.806
155.0,897,62.4463
156.0,102,17.1948
157.0,0,0.0
158.0,0,0.0
159.0,0,0.0
160.0,0,0.0
161.0,0,0.0
162.0,0,0.0
163.0,0,0.0
164.0,0,0.0
165.0,0,0.0
166.0,0,0.0
167.0,0,0.0
168.0,0,0.0
169.0,0,0.0
170.0,0,0.0
171.0,0,0.0
172.0,0,0.0
173.0,0,0.0
174.0,0,0.0
175.0,0,0.0
176.0,0,0.0
177.0,0,0.0
178.0,0,0.0
179.0,0,0.0
180.0,0,0.0

==> sections/figures/tikz_export/ssmr_scalability/scalability_load.csv <==
client_count,throughput_ops_s,mean_latency_ms,median_latency_ms,p95_latency_ms,p99_latency_ms,abort_count,abort_rate
80,16508.75,717.345,528.446,1907.122,2788.520,0,0.0000
70,17286.23,760.305,589.602,2107.883,2896.000,0,0.0000
60,16667.72,536.081,404.545,1390.649,2366.103,0,0.0000
50,16160.07,485.276,380.466,1142.261,1867.157,0,0.0000
40,14827.46,356.405,305.701,763.680,1082.710,0,0.0000
30,16666.71,319.071,270.406,682.172,1015.902,0,0.0000
20,16187.02,254.215,233.192,484.983,692.680,0,0.0000
10,9573.54,130.496,125.483,210.266,296.856,0,0.0000


==> sections/figures/tikz_export/ssmr_scalability/scalability_workloada.csv <==
client_count,throughput_ops_s,mean_latency_ms,median_latency_ms,p95_latency_ms,p99_latency_ms,abort_count,abort_rate
80,70908.72,282.300,126.629,726.148,4001.872,0,0.0000
70,68546.28,247.525,114.641,490.550,3858.730,0,0.0000
60,62519.58,203.816,99.041,286.734,3546.573,0,0.0000
50,58477.60,180.292,90.120,247.277,3395.656,0,0.0000
40,61493.09,152.068,85.720,207.044,3218.197,0,0.0000
30,51481.49,127.401,75.605,181.534,2753.872,0,0.0000
20,49729.21,99.378,68.037,156.105,422.161,0,0.0000
10,39773.54,80.308,61.987,134.697,229.519,0,0.0000


==> sections/figures/tikz_export/ssmr_scalability/scalability_workloadb.csv <==
client_count,throughput_ops_s,mean_latency_ms,median_latency_ms,p95_latency_ms,p99_latency_ms,abort_count,abort_rate
80,197804.20,158.179,126.372,254.624,548.886,0,0.0000
70,193652.75,162.989,122.967,205.525,333.790,0,0.0000
60,184537.05,125.618,118.718,186.921,283.318,0,0.0000
50,179817.07,107.586,95.164,154.702,227.594,0,0.0000
40,189355.84,83.108,78.604,119.784,159.267,0,0.0000
30,174732.06,66.565,63.289,97.150,126.955,0,0.0000
20,156425.27,55.040,49.605,86.538,106.837,0,0.0000
10,122516.78,40.030,39.973,57.586,81.372,0,0.0000


==> sections/figures/tikz_export/ssmr_scalability/scalability_workloadc.csv <==
client_count,throughput_ops_s,mean_latency_ms,median_latency_ms,p95_latency_ms,p99_latency_ms,abort_count,abort_rate
80,2730825.35,13.963,13.667,19.604,24.644,0,0.0000
70,2462127.31,13.684,13.416,19.144,23.635,0,0.0000
60,2078165.25,13.889,13.622,19.402,23.751,0,0.0000
50,1734581.87,13.942,13.661,19.607,24.185,0,0.0000
40,1376956.15,14.037,13.672,19.691,25.893,0,0.0000
30,1040477.13,13.973,13.625,19.847,26.230,0,0.0000
20,698625.85,13.857,13.458,20.124,25.810,0,0.0000
10,359245.42,13.548,13.340,19.073,23.211,0,0.0000


==> sections/figures/tikz_export/workloada/azure.csv <==
thpt,thpt_err,lat,lat_err
1031.62,29.02,61.14,1.71
2182.5,59.12,61.95,1.4
3326.45,146.43,63.77,3.78
4406.89,101.5,63.66,1.94
5476.94,168.06,65.66,1.8
7272.42,241.54,62.05,3.22
8569.94,753.75,58.97,2.44
9533.13,690.19,58.18,1.91
11296.29,151.97,56.82,2.63
12408.33,168.29,56.38,1.82
16671.67,535.12,62.55,3.71
20979.8,1078.56,61.2,4.2
21877.31,2251.91,64.95,3.18
24618.79,3257.86,71.06,2.97
26508.96,469.13,75.79,2.26
27580.02,516.49,83.49,3.28
28026.73,569.66,91.9,1.24
25393.94,4081.09,99.93,4.37
27536.72,346.46,124.61,4.5
26629.61,629.06,146.56,2.19
23698.59,2640.72,180.74,6.38
24784.48,827.43,217.4,10.31
24092.46,306.63,254.37,2.86


==> sections/figures/tikz_export/workloada/etcd.csv <==
thpt,thpt_err,lat,lat_err
916.99,160.07,139.88,72.63
1536.15,345.14,111.3,28.58
2004.05,560.95,127.46,36.92
2866.82,169.16,102.61,7.67
3349.42,137.06,109.88,0.74
3733.55,176.28,117.33,0.39
4254.23,375.96,132.03,31.37
4706.13,308.34,128.61,15.45
5176.86,272.88,128.15,11.38
5574.1,382.05,135.43,11.47
7545.51,765.65,152.64,31.22
10017.82,525.72,160.97,28.36
11849.17,590.66,171.83,21.69
13075.88,683.74,225.2,56.45
15430.89,504.89,167.01,9.36
16753.07,1166.38,236.94,56.54
17762.53,946.01,227.38,48.6
18496.99,417.37,269.19,22.64
19598.43,693.57,362.5,95.87
18519.11,337.41,715.57,111.94
19245.75,664.35,650.52,98.71
19859.31,605.59,898.11,87.69
20141.73,715.94,1016.06,208.55


==> sections/figures/tikz_export/workloada/redis.csv <==
thpt,thpt_err,lat,lat_err
2865.21,179.47,26.64,3.68
5994.32,423.06,27.59,3.69
9654.84,153.71,28.22,1.22
13525.92,142.74,26.18,2.77
16626.41,95.24,25.06,1.56
20258.29,115.75,26.28,4.37
22813.08,746.15,28.87,1.25
26425.37,1260.97,26.39,3.33
28828.26,361.62,29.77,0.68
31420.67,933.21,29.81,0.93
38650.9,421.84,33.78,0.4
43283.63,3468.77,35.29,1.94
48175.34,2215.55,42.42,1.17
45551.48,1121.03,43.96,0.91
43647.29,1314.26,49.83,0.2
43371.57,1645.65,58.76,1.63
41783.17,1299.32,65.27,1.96
41531.34,2047.36,72.1,1.82
38841.91,758.18,91.78,0.47
37206.07,1703.03,117.58,9.78
34229.51,1050.03,140.49,4.38
32012.1,1240.4,178.94,4.74
30208.31,800.61,210.68,3.09


==> sections/figures/tikz_export/workloada/slsmr.csv <==
thpt,thpt_err,lat,lat_err
653.1,41.13,98.06,8.85
1265.72,142.62,102.24,15.63
1806.88,150.17,110.37,13.46
2411.72,293.68,108.65,18.37
3031.28,264.68,108.41,13.91
3403.9,150.94,117.36,11.49
4150.84,1152.48,167.54,103.3
5637.34,1186.91,105.87,22.95
7113.89,1272.82,102.85,22.52
7837.02,666.22,102.06,18.88
9726.34,526.25,139.22,77.72
10965.78,315.55,104.89,8.77
10755.67,1700.72,123.4,19.68
13928.48,2596.39,167.76,3.62
18551.03,883.88,183.58,4.43
19933.46,534.33,210.76,0.95
17960.52,712.3,299.26,45.8
18526.74,130.67,326.61,43.0
18425.58,,484.77,
18001.98,,549.45,
19404.67,,730.48,
19886.13,,735.26,
18622.03,,1065.23,


==> sections/figures/tikz_export/workloadb/azure.csv <==
thpt,thpt_err,lat,lat_err
1547.47,69.59,39.28,1.76
2599.49,109.82,45.6,3.48
3640.66,110.15,46.56,3.72
4649.46,221.37,48.43,3.52
5700.81,217.78,49.64,3.07
6583.88,275.48,51.4,4.79
7639.73,325.65,52.29,4.25
8599.58,414.89,52.84,3.82
9712.45,472.61,52.95,4.47
10625.4,494.82,53.5,3.53
15524.82,280.42,55.66,2.86
19919.4,652.08,57.23,2.29
24262.74,918.2,59.28,2.88
28445.97,1181.12,60.43,3.15
32595.64,1138.55,61.21,2.87
35684.68,963.18,63.35,3.81
39409.19,1600.66,64.49,4.61
43024.81,2150.67,66.34,4.41
49486.94,2186.22,67.92,3.51
55940.64,3116.77,71.89,5.14
67121.1,2539.34,72.87,4.16
75791.51,3771.53,70.83,2.9
83202.5,2996.75,71.9,2.63


==> sections/figures/tikz_export/workloadb/etcd.csv <==
thpt,thpt_err,lat,lat_err
2429.73,130.01,59.38,12.29
3537.69,106.63,67.25,9.49
4294.02,454.26,70.8,20.79
4935.84,524.43,82.29,22.32
5675.51,575.5,77.02,14.14
6196.51,905.63,93.97,26.38
6783.3,437.32,100.44,26.1
7076.37,416.96,135.88,46.29
8143.13,695.85,93.67,16.73
8138.15,374.42,149.61,80.7
11282.16,1130.44,105.17,19.57
13737.47,897.53,118.74,15.54
15586.6,1180.29,124.2,27.13
18269.34,1012.71,123.2,14.73
19294.74,2126.33,155.68,58.86
19947.12,4361.74,205.11,139.81
21909.38,1871.35,173.47,41.79
22204.39,3270.27,226.49,106.83
26566.45,1032.39,210.35,17.55
28602.32,1910.35,232.26,39.28
27300.69,3122.43,460.17,212.92
30287.94,2484.05,453.34,167.96
29764.76,241.0,611.49,54.93


==> sections/figures/tikz_export/workloadb/redis.csv <==
thpt,thpt_err,lat,lat_err
2868.22,65.04,29.4,4.35
5885.62,20.46,23.7,5.16
8811.78,43.11,26.0,2.4
11766.5,87.17,22.82,0.32
14715.76,141.0,21.72,1.51
17683.1,75.56,27.3,2.9
20686.82,16.5,25.55,0.91
23462.07,44.1,29.5,0.72
26256.33,546.61,24.75,5.91
29598.22,21.77,23.39,2.49
44609.81,180.33,24.28,4.12
58978.59,451.44,28.28,3.72
73693.34,1171.32,28.67,0.2
86645.2,2128.7,24.96,3.68
100837.04,3137.74,27.65,3.26
113930.2,252.02,27.16,0.04
127535.24,2186.13,27.22,0.79
138038.12,4080.63,29.53,1.01
151737.09,5630.11,30.03,1.1
155590.33,7516.07,34.51,0.87
153073.41,458.79,38.09,1.07
155487.12,595.93,41.46,0.24
158972.82,2111.52,43.58,0.87


==> sections/figures/tikz_export/workloadb/slsmr.csv <==
thpt,thpt_err,lat,lat_err
1300.37,7.96,58.59,0.96
2237.3,4.01,64.23,0.31
2931.83,22.67,71.9,0.6
3798.32,327.72,73.17,3.87
4700.99,50.77,73.97,1.47
5493.06,213.31,75.68,1.6
6441.57,60.67,74.86,0.88
6614.46,505.62,82.81,4.43
7469.16,331.45,83.99,6.37
8642.15,212.66,81.83,2.32
11946.26,293.19,86.03,2.76
14783.62,1265.08,91.87,6.71
17732.39,1181.96,94.84,4.72
19866.57,1561.02,143.35,66.01
22428.19,2379.63,143.5,66.08
26020.38,471.61,101.82,0.95
27371.08,82.5,110.11,1.04
30004.04,444.28,112.36,0.48
34885.67,,119.3,
38303.66,,124.41,
42408.28,,137.5,
47611.0,,267.78,
52037.6,,359.52,


==> sections/figures/tikz_export/workloadc/azure.csv <==
thpt,thpt_err,lat,lat_err
2850.58,24.1,15.02,0.9
5497.52,150.28,15.68,0.78
8608.68,140.6,14.58,0.42
11254.72,387.46,15.5,0.88
14113.34,298.78,15.71,0.24
17275.39,378.75,15.24,0.56
19794.9,452.58,15.5,0.85
21981.27,584.08,15.91,0.53
25240.31,1253.5,15.49,5.8
27884.78,792.27,15.13,0.89
42631.88,2119.86,15.08,1.29
57306.37,1449.64,15.2,0.39
71098.67,1232.98,15.13,0.26
82970.61,2224.27,16.08,1.09
94346.74,3667.97,17.63,1.17
106935.43,1881.41,17.45,0.78
118351.11,3104.87,17.67,0.4
125953.72,2392.04,18.22,0.23
145140.37,1463.08,19.49,0.77
156066.16,3226.07,21.37,0.61
171708.36,4893.76,22.5,0.96
181674.47,6121.28,24.4,1.33
194208.0,2195.43,26.3,1.02


==> sections/figures/tikz_export/workloadc/etcd.csv <==
thpt,thpt_err,lat,lat_err
8785.38,95.92,13.31,0.69
15905.88,375.86,13.95,0.51
22148.74,570.77,14.41,1.83
27705.99,475.18,14.47,1.33
32370.06,624.15,15.24,0.78
36170.9,808.34,16.21,1.17
38739.11,338.49,17.55,0.59
40942.86,97.98,18.88,1.0
43590.54,877.55,19.8,0.78
45713.76,358.44,20.16,0.11
52192.88,1470.53,28.41,1.32
55408.32,639.49,38.26,1.51
58074.04,650.71,49.03,1.88
59175.51,735.33,68.64,2.87
60268.36,310.56,96.37,1.87
60286.02,396.4,120.26,0.68
57587.71,1040.74,165.79,7.81
56501.08,472.68,201.27,0.51
56297.47,397.1,237.19,2.55
56400.0,443.11,256.35,2.46
56337.68,487.41,273.21,4.58
56646.22,666.12,288.35,6.03
57076.21,744.88,293.35,10.09


==> sections/figures/tikz_export/workloadc/redis.csv <==
thpt,thpt_err,lat,lat_err
14731.66,60.25,12.78,0.58
29634.62,,13.04,
44322.32,,13.31,
58164.63,,13.5,
73450.33,,13.58,
87821.43,,13.67,
101411.36,,14.02,
116641.06,,14.45,
129705.54,,14.62,
144597.61,,15.0,
165832.45,,16.62,
174326.77,,18.95,
186359.48,,21.64,
195546.21,,24.41,


==> sections/figures/tikz_export/workloadc/slsmr.csv <==
thpt,thpt_err,lat,lat_err
3220.86,68.88,20.46,0.42
6295.54,57.95,19.95,0.02
9346.02,88.2,23.51,5.18
12246.38,227.58,21.66,1.54
15370.24,256.1,20.96,0.33
18549.0,321.91,20.61,0.98
22050.5,541.18,19.62,0.21
24012.13,744.77,21.53,0.48
26195.36,450.26,21.87,0.13
30304.94,2478.46,22.5,3.1
42468.75,160.99,23.36,0.65
51213.62,69.61,27.49,0.13
57319.6,1275.46,30.95,0.81
66099.86,18.05,34.94,0.26
69014.84,1521.04,41.08,0.74
71775.15,2392.13,49.32,0.01
73128.95,95.6,55.1,1.07
73338.1,2056.49,70.15,1.27
72728.28,,88.9,
78053.88,,90.41,
77739.41,,194.0,
74945.0,,311.13,
76170.83,,343.41,


==> sections/figures/tikz_export/workloadf/azure.csv <==
thpt,thpt_err,lat,lat_err
1408.07,30.97,87.56,1.7
2843.05,134.31,90.47,4.6
4388.08,133.21,90.91,3.66
6028.24,276.05,91.73,4.85
7698.34,435.7,91.2,4.83
9316.99,388.26,92.0,3.37
10874.03,432.96,92.02,2.42
13481.69,1598.96,89.25,6.07
15899.78,1229.93,84.42,5.59
17802.92,1651.5,83.84,6.86
25799.52,2029.2,86.37,9.25
32192.79,1372.67,86.99,5.28
40955.31,2685.44,83.65,7.25
48172.56,2849.46,81.49,0.88
52732.88,578.58,87.09,1.74
51437.62,7783.84,90.57,0.72
57632.31,3663.67,100.0,7.7
61623.92,645.61,101.18,0.49
63930.36,1998.53,117.79,4.06
67645.92,719.49,132.51,0.72
63226.47,10060.21,151.43,0.71
66236.52,2080.12,175.94,1.68
66624.14,1104.8,200.55,3.58


==> sections/figures/tikz_export/workloadf/etcd.csv <==
thpt,thpt_err,lat,lat_err
1434.44,14.95,99.06,5.09
1889.9,788.82,129.9,367.44
3274.37,317.91,113.14,12.69
3854.56,668.33,145.68,53.31
5017.12,141.64,121.09,3.83
5434.15,501.03,165.65,56.6
5956.22,301.58,153.75,22.25
7110.51,72.86,136.06,4.54
7367.33,188.12,150.86,9.57
7853.3,582.73,173.9,45.62
10961.51,278.35,165.43,3.57
13909.12,1056.73,185.0,25.93
15882.09,980.14,204.44,23.6
17853.77,99.03,236.29,23.29
20796.26,233.43,225.37,13.85
22813.73,760.28,279.29,54.45
19267.8,6430.36,322.82,58.57
24798.5,955.2,352.61,74.32
26090.67,1716.49,561.4,151.33
29252.33,1093.64,599.34,103.47
29267.8,1114.88,923.21,115.8
26560.71,6135.91,1448.14,828.09
24787.8,11012.43,2240.18,2567.12


==> sections/figures/tikz_export/workloadf/redis.csv <==
thpt,thpt_err,lat,lat_err
20794.47,387.05,32.77,0.75
46295.71,742.31,33.49,1.34
66080.54,3227.72,37.44,2.29
77923.32,2210.85,37.56,1.05
89085.61,1691.33,40.93,1.01
92099.23,2665.68,44.86,0.56
97300.12,3706.71,50.92,4.27
101242.68,6805.43,55.41,2.5
94175.28,476.88,62.0,3.47
96786.76,3599.35,68.55,4.15
92921.69,3183.07,79.65,3.89
92820.17,2126.96,101.78,1.62
97687.26,3115.96,128.48,9.65
93680.24,927.61,145.29,2.93
91810.64,2073.87,180.74,6.21


==> sections/figures/tikz_export/workloadf/slsmr.csv <==
thpt,thpt_err,lat,lat_err
1078.69,20.58,119.47,1.25
1973.46,37.12,134.22,5.38
2876.12,214.08,137.82,13.79
3772.42,165.6,138.86,6.76
4688.88,233.73,139.93,9.97
5610.4,280.86,142.1,12.55
6401.49,289.63,143.14,6.1
7154.26,302.38,146.31,7.08
8556.06,622.88,140.88,4.92
10639.69,829.0,140.5,7.83
19325.26,1782.91,111.73,11.25
20331.26,175.0,115.43,5.07
21305.02,1733.14,123.49,7.92
23781.58,502.28,133.38,1.5
25879.64,,130.06,
24489.33,,181.37,
39373.61,,222.32,
39374.88,,271.88,
42564.98,,301.68,
39766.42,,370.76,
40616.96,,600.99,
45545.08,,641.09,
43935.68,,786.86,

